Learning Union of Integer Hypercubes with Queries (Technical Report)

We study the problem of learning a finite union of integer (axis-aligned) hypercubes over the d-dimensional integer lattice, i.e., whose edges are parallel to the coordinate axes. This is a natural generalization of the classic problem in the computational learning theory of learning rectangles. We provide a learning algorithm with access to a minimally adequate teacher (i.e. membership and equivalence oracles) that solves this problem in polynomial-time, for any fixed dimension d. Over a non-fixed dimension, the problem subsumes the problem of learning DNF boolean formulas, a central open problem in the field. We have also provided extensions to handle infinite hypercubes in the union, as well as showing how subset queries could improve the performance of the learning algorithm in practice. Our problem has a natural application to the problem of monadic decomposition of quantifier-free integer linear arithmetic formulas, which has been actively studied in recent years. In particular, a finite union of integer hypercubes correspond to a finite disjunction of monadic predicates over integer linear arithmetic (without modulo constraints). Our experiments suggest that our learning algorithms substantially outperform the existing algorithms.

==> big-cubes.dat <==
x	        y1	        y2	        y3	        y4	        y5	        y6
50	       58.0	        37.1	    376.4	    74.4	    95.5	    62.0
100	       161.1	    108.7	    860.7	    218.4	    278.8	    251.8
150	       216.8        183.4	    1239.5	    276.3	    336.7	    513.0
200	       435.1        286.1	    1531.6	    375.6	    435.3	    1024.1           
250	       507.8        406.6	    1704.9	    446.6	    572.9	    1494.6
300	       723.2	    503.7	    1800	    614.9	    674.8	    1800
350	       955.1        780.5	    1800	    725.7	    877.0	    1800
400	       1072	        1023.5        1800        866.3	    1028.5	    1800 
450	       1544	        1270        1800	    1068.0	    1202.6	    1800
500	       1800         1662.6	    1800	    1184.8	    1301.0	    1800


==> diagonal-restricted.dat <==
x	        y1	        y2	        y3	        y4	        y5	        y6
50	       6.5	        9.4	        4.3	        7.5	        4.3	        19.3
100	       16.3	        22.7	    9.3	        18.0	    9.3	        90.4
150	       27.9	        40.7	    15.5	    40.7	    15.5	    188.1
200	       43.3	        63.1	    23.0	    50.6	    23.6	    407.3            
250	       69.1	        89.8	    33.4	    73.3	    33.3	    626.0 
300	       93.7	        133.9	    47.1	    100.9	    43.9	    1006.5 
350	       126.4        173.0	    58.2	    131.7	    55.1	    1408.4 
400	       162.5	    210.0	    68.8	    166.4	    73.5	    1800 
450	       205.9	    268.2       83.2	    203.3	    82.9	    1800
500	       248.7        317.3	    92.7	    230.8	    89.9	    1800


==> diagonal-single-points.dat <==
x	        y1	        y2	     y3     y4      y5     y6
50	       5.3          5.1	     5.1    8.3     5.4    8.6
100	       10.4	        10.6	 9.5    16.6    12.3   18.2
150	       22.9	        21.9	 14.8   26.2    19.2   30.2
200	       24.4         31.9	 21.0   35.5    30.4   44.5
250	       31.3	        44.2	 27.6   46.2    40.1   61.0
300	       37.3	        80.8	 34.5   56.6    65.6   94.3
350	       47.6         94.7	 42.0   66.9    74.3   120.3
400	       58.5	        105.8    51.0   75.8    101.1  147.3
450	       66.3	        182.8    59.5   87.1    148.4  184.1
500	       75.0         194.8    71.3   100.1   199.3  234.7


==> diagonal-unrestricted.dat <==
x	        y1	        y2	        y3	        y4	        y5	        y6
50	       23.3	        38.0	    13.8	    23.5	    13.3	    74.6
100	       69.7	        108.9	    35.4	    60.4	    32.9	    404.1
150	       144.1        217.1	    62.9	    112.7	    62.5	    1125.8
200	       266.0        398.0	    99.5	    175.1	    102.2	    1800           
250	       463.3        691.0	    151.6	    264.8	    145.5	    1800
300	       781.3	    1030.0	    207.3	    374.8	    238.3	    1800
350	       1171.3       1759.0	    309.4	    514.0	    316.3	    1800
400	       1791.1	    1800	    405.5	    668.1	    423.9	    1800 
450	       1800	        1800        557.0	    895.5	    572.2	    1800
500	       1800         1800	    779.8	    957.7	    671.6	    1800


==> dimension-d.dat <==
x	        y1	        y2	        y3	        y4	        y5	        y6
3	       9.4	        13.2	    4.3	        7.1	        3.5	        32.0
4	       33.9	        58.9	    4.5	        8.7	        4.9	        39.9
5	       149.1	    1800	    6.4	        11.6	    5.7	        181.6
10         1800	        1800	    11.3	    19	        12.7	    1486.3            
50         1800	        1800	    130.4	    263	        122.5	    1800
100	       1800	        1800	    408.0	    755.6	    383.3	    1800 
200	       1800         1800	    1621	    1800	    1800	    1800 


==> mondec-implies.dat <==
x	        y1	        y2	   
50	       13.1	        5.8	   
100	       25.2	        12.0	    
150	       38.7	        17.7	
200	       52.9         30.7	         
250	       66.4         34.1	
300	       81.9 	    59.0	
350	       99.3         81.2	
400	       114.6	    70.5	  
450	       134.7	    89.0  
500	       153.7        102.0	  

